CAMEO: A Causal Transfer Learning Approach for Performance Optimization of Configurable Computer Systems

Modern computer systems are highly configurable, with hundreds of configuration options that interact, resulting in an enormous configuration space. As a result, optimizing performance goals (e.g., latency) in such systems is challenging due to frequent uncertainties in their environments (e.g., workload fluctuations). Recently, transfer learning has been applied to address this problem by reusing knowledge from configuration measurements from the source environments, where it is cheaper to intervene than the target environment, where any intervention is costly or impossible. Recent empirical research showed that statistical models can perform poorly when the deployment environment changes because the behavior of certain variables in the models can change dramatically from source to target. To address this issue, we propose CAMEO, a method that identifies invariant causal predictors under environmental changes, allowing the optimization process to operate in a reduced search space, leading to faster optimization of system performance. We demonstrate significant performance improvements over state-of-the-art optimization methods in MLperf deep learning systems, a video analytics pipeline, and a database system.

==> abstract.txt <==
Modern computer systems are highly-configurable, with hundreds of configuration options interacting, resulting in enormous configuration space. As a result, optimizing performance goals (e.g., latency) in such systems is challenging. Worse, owing to evolving application requirements and user specifications, these systems face frequent changes in their environments (e.g., hardware and workload change), making performance optimization even more difficult. Recently, transfer learning has been applied to address this problem by reusing knowledge from the offline configuration measurements of an old environment, aka, source to a new environment, aka, target. These approaches typically rely on predictive machine learning (ML) models to guide the search for finding interventions to optimize performance. However, previous empirical research showed that these statistical models perform poorly when the deployment environment changes because the independent and identically distributed (i.i.d) assumption no longer holds. To address this issue, we propose CAMEO---a method that sidesteps these limitations by identifying invariant causal predictors under environmental changes, enabling the optimization process to operate on a reduced search space, leading to faster optimization of the system performance.
We demonstrate significant performance improvements over the existing state of the art in performance optimization on five highly configurable computer systems, including three MLperf deep learning benchmark systems, a video analytics pipeline, and a database system.
